A Census of X-ray Millisecond Pulsars in Globular Clusters

We present a comprehensive census of X-ray millisecond pulsars (MSPs) in 29 Galactic globular clusters (GCs), including 68 MSPs with confirmed X-ray luminosities and 107 MSPs with X-ray upper limits. We compile previous X-ray studies of GC MSPs, and add new analyses of six MSPs (PSRs J1326$-$4728A, J1326$-$4728B, J1518$+$0204C, J1717$+$4308A, J1737$-$0314A, and J1807$-$2459A) discovered in five GCs. Their X-ray spectra are well described by a single blackbody model, a single power-law model, or a combination of them, with X-ray luminosities ranging from 1.9$\times$10$^{30}$ erg s$^{-1}$ to 8.3$\times$10$^{31}$ erg s$^{-1}$. We find that most detected X-ray MSPs have luminosities between $\sim 10^{30}$ erg s$^{-1}$ to $3 \times 10^{31}$ erg s$^{-1}$. Redback pulsars are a relatively bright MSP population with X-ray luminosities of $\sim2\times10^{31}$--$3\times10^{32}$ erg s$^{-1}$. Black widows show a bi-modal distribution in X-ray luminosities, with eclipsing black widows between $\sim 7\times10^{30}$ and $2\times10^{31}$ erg s$^{-1}$, while the two confirmed non-eclipsing black widows are much fainter, with $L_X$ of $1.5-3\times10^{30}$ erg s$^{-1}$, suggesting an intrinsic difference in the populations. We estimate the total number of MSPs in 36 GCs by considering the correlation between the number of MSPs and stellar encounter rate in GCs, and suggest that between 600--1500 MSPs exist in these 36 GCs. Finally, we estimate the number of X-ray detectable MSPs in the Galactic bulge, finding that 1--86 MSPs with $L_X > 10^{33}$ erg s$^{-1}$, and 20--900 MSPs with $L_X > 10^{32}$ erg s$^{-1}$, should be detectable there.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
